Efficient Computation of Multi-Modal Public Transit Traffic Assignments using ULTRA

We study the problem of computing public transit traffic assignments in a multi-modal setting: Given a public transit timetable, an additional unrestricted transfer mode (in our case walking), and a set of origin-destination pairs, we aim to compute the utilization of every vehicle in the network. While it has been shown that considering unrestricted transfers can significantly improve journeys, computing such journeys efficiently remains algorithmically challenging. Since traffic assignments require the computation of millions of shortest paths, using a multi-modal network has previously not been feasible. A recently proposed approach (ULTRA) enables efficient algorithms with UnLimited TRAnsfers at the cost of a short preprocessing phase. In this work we combine the ULTRA approach with a state-of-the-art assignment algorithm, making multi-modal assignments practical. Careful algorithm engineering results in a new public transit traffic assignment algorithm that even outperforms the algorithm it builds upon, while enabling unlimited walking which has not been considered previously. We conclude our work with an extensive evaluation of the algorithm, showing its versatility and efficiency. On our real world instance, the algorithm computes over 15 million unique journeys in less than 17 seconds.

==> TODOs.txt <==
W1. The system heavily builds on ULTRA. The reference to ULTRA does not include a conference name or arXiv location. As the paper is by the same set of authors, it could have been uploaded as an attachment to grant access.
✓

W2. The information that the model builds upon is very scarce and the accuracy of the model is not sufficiently validated. There should be historical data (at least available to the operators/city planners) which contains more than just origin, destination and departure time. At least some information about vehicle utilization should be available. While for the application of planning new bus lines this might not be the case, such data could be used to show that the assignment computed with the algorithm is sensible. It is stated that the passenger multiplier can be used to increase the accuracy but this is nowhere justified. It might be more sensible to learn passenger behavior based on historical data than to assume some decision model and then use random variation.
✓

W3. The section about impact of unrestricted walking does not really consider the impact of unrestricted walking for the application of estimating vehicle utilization. While it is stated that the travel times possibly decrease with unrestricted walking, the numbers about the time inside the vehicles seems to be very close for the old and the new model (especially on real data and taking into account that there is some randomization involved in both cases). The vehicle utilization itself is nowhere evaluated. For how many vehicles does this change the utilization estimation and how severely is the core question here; whether unrestricted walking really has an impact e.g. on future design decisions remains open.
Scatter plot: 1 point per connection, x-axis utilisation without unlimited walking, y-axis utilisation with unlimited walking
x

W4. Unrestricted walking is a nice-to-have feature in public transit route planning but how long people are really willing to walk is questionable, especially as there are other potential transportation modes as bikes or taxi mode, ride-sharing etc. The results in Table 3 suggest that the time spend on walking exceeds the time spend in a vehicle (already with the old model). Again, it would be nice to have some form of validation that people really use such such kinds of longer walks in journeys frequently. Moreover, while CSA indeed only works efficiently with a limited amount of walking edges present, other route planning algorithms for public transit planning do not suffer from this limitation. Hence it would be important to comment why CSA + ULTRA is the only - or the most suitable way - to consider unlimited walking in traffic assignments.
✓

W5. In the conclusions, it is stated that the assignments were computed in 17 seconds but this excludes preprocessing times and also does not specify that parallelization was used. Also, while there are speed-ups achieved over the old approach, the reduction is only by roughly a factor of 2. Reduction of computation times is always a worthwhile goal, of course; but for the desired application accuracy might be more important than running time. And the achieved running time reduction does not really allow to tackle instnaces which were untractable before, as the baseline already was quite fast.
✓

W6. The algorithmic contribution is not convincing.  The changes made to ULTRA to allow for one-to-many routing are sound as well as the treatment of passenger groups at once. But the overall algorithm is still very incremental with respect to the previous traffic assignment algorithm and ULTRA; most of the engineering ideas are rather straight forward.
✓

D1. In summary, the paper does not provide sufficient evidence that the proposed approach is significantly better than the baseline algorithm for the desired application of traffic assignment, and whether the whole approach is sufficiently accurate in practice at all. Therefore, I don't think the contribution is strong enough for the paper to be accepted.
✓

W1. The technical contribution is a little bit limitted and the main algorithm has several issues.
✓

W2. Notations are not clearly used and defined.
✓

D1. The title says "multi-modal public transit...", but the paper only considers Train and Walking. Is the mode Bus included or the same as Train? Please clarify. To be practical and complete, the three should all be considered.
✓

D2. One can omit the symbol c for elements in the connection as the meaning is clear. Using t_{dep} and t_{arr} may be better than \tau_{dep} and \tau{arr}. The connection definition (5-tuple) is confusing as you include trip(c) in the tuple which is a sequence of connections.
✓

D3. The public transit network modeling needs to be improved. One may refer to the following paper.
Joel Booth, A. Prasad Sistla, Ouri Wolfson, Isabel F. Cruz:
A data model for trip planning in multimodal transportation systems. EDBT 2009: 994-1005
✓

D4. Each demand may also include the latest arrival time.
✓

D5. The preliminaries section is too long, making the contribution limitted. A summary table of notations is preferred.
✓

D6. How to define the zone in terms of size and shape, and how the two vertices (source and sink) are selected. The two vertices will influence the result because they determine the connection.
✓

D7. In the input of Algorithm 1, the public transit network includes the transfer graph already.
You have used the notation u for an vertex but again for utility. The meaning of line 14 needs to be explained. Lines 6 and 10 can be merged by sort \mathcal{D} by destination, origin.
Is line 4 a costly procedure as you compute the distance from o to all reachable stops?
Line 7 does not have to be included as connections can be sorted in advance.
The connection set \mathcal{C} is not updated/processed before line 25?
✓

D8. It would be interesting to see the performance by scaling the number of origin-destination pairs. The efficiency is evaluated but not the accuracy.
✓

D9. A small error occurs at the header, i.e., the conference name and date.
✓

W1 The first and the most important one is the lack of novelty. All the presented ideas and algorithms have already been discussed before in the literature. The authors just managed to combine into one system, which does not seem to be quite as hard as they claim.
✓

W2 Another issue that I have with this paper is the experimental section. The public transit traffic assignments is very well researched topic and yet the authors did comparison with just another algorithm in their evaluation. And that other algorithm, used in the evaluations was proposed by the same authors. I think this is not convincing.
✓

Page 2 these algorithm-> these algorithms
✓

Page 2 Furthermore we -> Furthermore, we
✓

Page 9 much more dense -> much denser.
✓

Page 10 In an thorough -> In a thorough
✓








